Sensing of Fluctuating Nanoscale Magnetic Fields Using NV Centres in Diamond

New magnetometry techniques based on Nitrogen-Vacancy (NV) defects in diamond allow for the imaging of static (DC) and oscillatory (AC) nanoscopic magnetic systems. However, these techniques require accurate knowledge and control of the sample dynamics, and are thus limited in their ability to image fields arising from rapidly fluctuating (FC) environments. We show here that FC fields place restrictions on the DC field sensitivity of an NV qubit magnetometer, and that by probing the dephasing rate of the qubit in a magnetic FC environment, we are able to measure fluctuation rates and RMS field strengths that would be otherwise inaccessible with the use of DC and AC magnetometry techniques. FC sensitivities are shown to be comparable to those of AC fields, whilst requiring no additional experimental overheads or control over the sample.

==> arXiv.txt <==
Sensing of Fluctuating Nanoscale Magnetic Fields Using NV Centres in Diamond

Liam T. Hall,
Charles D. Hill,
Jared H. Cole,
Lloyd C.L. Hollenberg

5 pages, 4 figures

New magnetometry techniques based on Nitrogen-Vacancy (NV) defects in diamond allow for the imaging of static (DC) and oscillatory (AC) nanoscopic magnetic systems. However, these techniques require accurate knowledge and control of the sample dynamics, and are thus limited in their ability to image fields arising from rapidly fluctuating (FC) environments. We show here that FC fields place restrictions on the DC field sensitivity of an NV qubit magnetometer, and that by probing the dephasing rate of the qubit in a magnetic FC environment, we are able to measure fluctuation rates and RMS field strengths that would be otherwise inaccessible with the use of DC and AC magnetometry techniques. FC sensitivities are shown to be comparable to those of AC fields, whilst requiring no additional experimental overheads or control over the sample.

http://arxiv.org/abs/0907.2292
